Scene Retargeting: Learning Object Placement with Analogical Transfer

Interactive simulations of embodied AI or spatial computing applications build on realistic 3D scenes that support daily activities. However, sparse, irregular layout structures impose scene-specific physical constraints, making it hard to define a generalizable framework for generating similar functional context. We formalize Scene Retargeting as transferring the functional arrangement of a reference room to a new floor plan and object inventory, rather than relying on textual descriptions or standardized pairwise relationships. Our cluster-wise transfer reproduces the arrangement within each functional group under mismatched inventories and adapts group placement to the target floor plan. We optimize to preserve the rich semantic context of individual clusters by respecting the spatial distribution of foundation features. We can then impose physical constraints to refine wall contacts, pairwise alignment, or clear passageways and openings. Our framework outperforms state-of-the-art methods on layout generation on the 3D-FRONT dataset, and demonstrates downstream applications including real-to-sim transfer, analogical trajectory transfer, and multi-reference composition.

==> prompts/1_instruction_synthesis.txt <==
The following are spatial relations observed in a real furnished room (scene '{scene_name}'):{facts_text}.

Rewrite these as a short natural-language furniture arrangement instruction (2-4 sentences) describing how objects should relate to each other (adjacency, facing, alignment, wall placement). 
Do NOT mention absolute directions (north/south/left/right) or room dimensions, since the instruction will be applied to a differently-shaped room. 
The numeric suffixes (e.g. 'dining_chair_2') only disambiguate this list -- the instruction will later be checked against a rendered image where identical-category objects are NOT individually numbered, so do NOT reference specific instance numbers; refer to objects only by their category (e.g. 'the dining chairs', 'a corner side table'), grouping or generalizing same-category relations rather than naming a specific instance. 
Output only the instruction text.


==> prompts/2_relation_triplets_example.txt <==
(cabinet_1, beside_right, coffee_table_1)
(coffee_table_1, in_front_of, armchair_1)
(loveseat_sofa_1, in_front_of, coffee_table_1)
(coffee_table_2, beside_left, coffee_table_1)
...


==> prompts/3_cached_instruction_example.txt <==
Position the cabinet to the right of the coffee tables, ensuring the coffee tables are aligned with each other and facing the armchairs. 
Place the loveseats in front of the coffee tables, facing them, and the armchairs should be between the cabinet and the coffee tables, also facing the coffee tables. 
Arrange the dining table with chairs placed around it, making sure that some chairs face others while staying aligned with the table and against the wall. 
Finally, position the TV stand against a wall to complete the arrangement.


==> prompts/4_astra_system_prompt.txt <==
Arrange the given furniture in the target room so that it reproduces the reference room's arrangement.

Coordinate frame: the floor is the x-z plane, y is up, all lengths in meters. An object is an axis-aligned box in its own frame with footprint size_x by size_z, rotated by yaw_deg about the vertical axis. Its FRONT points along (sin yaw, cos yaw): yaw 0 faces +z, 90 faces +x, 180 faces -z, 270 faces -x.

Reply with only a JSON object {"objects": [{"id", "x", "z", "yaw_deg"}, ...]} containing every inventory object exactly once.


==> prompts/5_astra_user_message_template.txt <==
TASK: arrange the target furniture inventory in the target room so that the functional arrangement of the reference room is reproduced as closely as possible, while being collision-free, inside the floor polygon, and not blocking doors.

=== REFERENCE ROOM (exact layout) ===
Reference room floor polygon, (x, z) in meters: <vertices>
Reference room doors/windows (each lies on one wall edge; edge k runs from polygon vertex k to k+1):
- <door | window | open archway> on wall edge <k>: from <p0> to <p1>, width <w> m, center <c>, inward normal <n>, height range <y0>-<y1> m; keep-clear rectangle <corners> (doors only)
Reference room objects (same frame; y is up, the floor is the x-z plane):
- <class_i>: size_x <sx> m, size_z <sz> m, height <h> m, center (<x>, <z>), yaw_deg <yaw> (front faces <f>)

=== VERBAL DESCRIPTION OF THE REFERENCE ARRANGEMENT ===
<cached instruction>

=== TARGET ROOM ===
Target room floor polygon, (x, z) in meters (bounding box x in [<xmin>, <xmax>], z in [<zmin>, <zmax>]): <vertices>
Target room doors/windows: <same format as above>
Target furniture inventory (place EVERY one of these, exactly once, by id):
- id <id>: class <class>, size_x <sx> m, size_z <sz> m, height <h> m

Now produce a complete layout for every target inventory object as {"objects": [{"id", "x", "z", "yaw_deg"}, ...]}.

